AntiPaSTO: Self-Supervised Honesty Steering via Anti-Parallel Representations

As models grow more capable, humans cannot reliably verify what they say. Scalable steering requires methods that are internal, self-supervised, and transfer out-of-distribution; existing methods satisfy some but not all three. We introduce AntiPaSTO, which separates representations along an antiparallel axis (+1/-1 produce opposite shifts), with coherence constraints preventing collapse. Training uses only two contrasting words inserted into template sentences, with no preference labels. When we use 800 such synthetic pairs on Gemma-3-1B, AntiPaSTO beats prompting baselines by 6.9x Steering F1 on DailyDilemmas and wins on 5 of 6 tested value axes. We also find preliminary evidence that it maintains bidirectional control where prompting triggers refusal.

==> figures/apastoadapter_architecture.pdf_tex <==
%% Creator: Inkscape 1.4.3 (1:1.4.3+202512261035+0d15f75042), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'apastoadapter_architecture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{471.79953003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82602644)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.50988288,0.00431742){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Input $h$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{apastoadapter_architecture.pdf}}%
    \put(0.31912389,0.40968027){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Frozen residual}\end{tabular}}}}%
    \put(0.31912389,0.36993881){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$W_{\mathrm{res}}$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{apastoadapter_architecture.pdf}}%
    \put(0.70064186,0.19507641){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$V \cdot R(\alpha)$}\end{tabular}}}}%
    \put(0.70064186,0.16328324){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(input rotate)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{apastoadapter_architecture.pdf}}%
    \put(0.70064186,0.3778871){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$S + \alpha\Delta S$}\end{tabular}}}}%
    \put(0.70064186,0.34609394){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Scale S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{apastoadapter_architecture.pdf}}%
    \put(0.70064186,0.54480124){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$R(\alpha)^{\top} \cdot U^{\top}$}\end{tabular}}}}%
    \put(0.70064186,0.51300807){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(output rotate)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{apastoadapter_architecture.pdf}}%
    \put(0.50736008,0.72149373){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{+}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{apastoadapter_architecture.pdf}}%
    \put(0.50736008,0.81051459){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Output h'}\end{tabular}}}}%
    \put(0.92001469,0.38583539){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textit{$\alpha$}\end{tabular}}}}%
    \put(0.92001469,0.35404223){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\in \{-1, 0, +1\}$\end{tabular}}}}%
    \put(0.92001469,0.33019735){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(Steering)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{apastoadapter_architecture.pdf}}%
    \put(0.0409337,0.07550566){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Frozen / Static\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{apastoadapter_architecture.pdf}}%
    \put(0.0409337,0.03417455){\color[rgb]{0.33333333,0.33333333,0.33333333}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Learnable / Steerable\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/incomplete_contrast_pairs_v2.pdf_tex <==
%% Creator: Inkscape 1.4.3 (1:1.4.3+202512261035+0d15f75042), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'incomplete_contrast_pairs_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33631329)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.02777778,0.30297996){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(a) Incomplete contrast pairs}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.05555556,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}You\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.10833333,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}are\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.18168258,0.26067566){\color[rgb]{0.08627451,0.39607843,0.20392157}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{honest}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.24583333,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.28611111,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}The\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.35,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}capital\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.40833333,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}of\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.46388889,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}France\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.51944444,0.2599244){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}is\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.05277778,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}You\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.10555556,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}are\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.18055556,0.20159107){\color[rgb]{0.61568627,0.09019608,0.30196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{dishonest}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.24583333,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.28611111,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}The\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.35,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}capital\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.40833333,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}of\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.46388889,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}France\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.51944444,0.20159107){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}is\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.61111111,0.30297996){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(b) If completed (but we stop before)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.65894101,0.22388051){\color[rgb]{0.41960784,0.44705882,0.50196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$h$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.85336332,0.26740164){\color[rgb]{0.08627451,0.63921569,0.29019608}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Paris"\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.85336332,0.17577822){\color[rgb]{0.85882353,0.15294118,0.46666667}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}"Berlin"\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.02777778,0.13214662){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(c) Representations at last token}\end{tabular}}}}%
    \put(0.03601705,0.08937701){\color[rgb]{0.08627451,0.39607843,0.20392157}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_{\text{cho}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.29444444,0.08631329){\color[rgb]{0.41960784,0.44705882,0.50196078}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}shared (~95\%)\end{tabular}}}}%
    \put(0.03828528,0.03704566){\color[rgb]{0.61568627,0.09019608,0.30196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_{\text{rej}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{incomplete_contrast_pairs_v2.pdf}}%
    \put(0.54861111,0.06131329){\color[rgb]{0.57254902,0.25098039,0.05490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\Delta h$}\end{tabular}}}}%
    \put(0.54861111,0.04186885){\color[rgb]{0.47058824,0.20784314,0.05882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(~5\%)\end{tabular}}}}%
    \put(0.78472222,0.07381329){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Delta h = h_{\text{cho}} - h_{\text{rej}}$\end{tabular}}}}%
    \put(0.78472222,0.04603551){\color[rgb]{0.47058824,0.20784314,0.05882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Would branch differently if continued,\end{tabular}}}}%
    \put(0.78472222,0.0286744){\color[rgb]{0.47058824,0.20784314,0.05882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}so branching info must be in $\Delta h$\end{tabular}}}}%
    \put(0.74214605,0.12258277){\color[rgb]{0.21568627,0.25490196,0.31764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{(d) Insight}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/loss_v2.pdf_tex <==
%% Creator: Inkscape 1.4.3 (1:1.4.3+202512261035+0d15f75042), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'loss_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.20416667,0.36458333){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Before}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{loss_v2.pdf}}%
    \put(0.1375,0.15833333){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_\mathrm{ref}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{loss_v2.pdf}}%
    \put(0.25,0.22708333){\color[rgb]{0.14509804,0.38823529,0.92156863}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\delta_+$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{loss_v2.pdf}}%
    \put(0.24166667,0.11875){\color[rgb]{0.8627451,0.14901961,0.14901961}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\delta_-$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{loss_v2.pdf}}%
    \put(0.20416667,0.0125){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}random init\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{loss_v2.pdf}}%
    \put(0.49166666,0.225){\color[rgb]{0.08627451,0.63921569,0.29019608}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathcal{L}_\mathrm{proj}$\end{tabular}}}}%
    \put(0.74583333,0.36458333){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{After}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{loss_v2.pdf}}%
    \put(0.89166667,0.17083333){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d_\mathrm{ref}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{loss_v2.pdf}}%
    \put(0.87083333,0.2375){\color[rgb]{0.14509804,0.38823529,0.92156863}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\delta_+$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{loss_v2.pdf}}%
    \put(0.57916667,0.11458333){\color[rgb]{0.8627451,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\delta_-$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{loss_v2.pdf}}%
    \put(0.69583336,0.0125){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{$\textcolor{blue}{\cos(\delta_+, d_\mathrm{ref})} \times \textcolor{red}{\cos(\delta_-, d_\mathrm{ref})} < 0$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

